Switch as a Verifier: Toward Scalable Data Plane Checking via Distributed, On-Device Verification

Data plane verification (DPV) is important for finding network errors. Current DPV tools employ a centralized architecture, where a server collects the data planes of all devices and verifies them. Despite substantial efforts on accelerating DPV, this centralized architecture is inherently unscalable. In this paper, to tackle the scalability challenge of DPV, we circumvent the scalability bottleneck of centralized design and design Coral, a distributed, on-device DPV framework. The key insight of Coral is that DPV can be transformed into a counting problem on a directed acyclic graph, which can be naturally decomposed into lightweight tasks executed at network devices, enabling scalability. Coral consists of (1) a declarative requirement specification language, (2) a planner that employs a novel data structure DVNet to systematically decompose global verification into on-device counting tasks, and (3) a distributed verification (DV) protocol that specifies how on-device verifiers communicate task results efficiently to collaboratively verify the requirements. We implement a prototype of Coral. Extensive experiments with real-world datasets (WAN/LAN/DC) show that Coral consistently achieves scalable DPV under various networks and DPV scenarios, i.e., up to 1250 times speed up in the scenario of burst update, and up to 202 times speed up on 80% quantile of incremental verification, than state-of-the-art DPV tools, with little overhead on commodity network devices.

==> 55-review.txt <==
NSDI '22 Fall Paper #55 Reviews and Comments
===========================================================================
Paper #55 Toward Scalable Data Plane Checking via Distributed Verification


Review #55A
===========================================================================

Overall merit
-------------
4. Accept (Good paper, I'll advocate for it)

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
This paper describes a technique for breaking down end-to-end
properties of the paths in a network into a collection of
device-local checks.  The properties are specified via a domain-specific language
that uses regular expressions to specify routes and a collection of
counting expressions to express the number of such routes through the
network.  The properties are broken down and information about the
count of the number of paths to a destination is passed backwards
through the network to compute whether the specified properties hold
of the data plane.  The authors implement the system and evaluate its
performance on several real networks.  As the size of the network
grows, the advantages of distributed verification increase.  In the
larger networks (40,000+ links, 6000 devices), distributed
verification is 2700x faster than centralized verification with APKeep.

Strengths
---------
* Good idea: breaking down network-wide properties of the data plane
  so that these properties can be verified locally (with information
  passed to them from neighbors)

Weaknesses
----------
* specification language design seems ad hoc in places
* explanations are difficult to understand in places

Comments for author
-------------------
Overall, I found this paper very interesting.  I really liked the idea
of breaking down global specifications of properties and then
implementing them as local checkers on devices.  I think the
scalability results are perhaps less important than the deployment
argument (though the two are connected, I suppose).  It seems a router 
vendor could easily integrate this technology into their routers and
use it to validate properties of a network as it runs (incrementally) without a
network operator having to set up auxiliary infrastructure to fetch
snapshots of dataplane state and validate it somewhere off to the
side.  This seems like quite a novel kind of architecture for data
plane analysis.

I also appreciated the fact that the work generalizes the kind of
approach taken in Azure.

The requirement language seemed quite useful but designed in a fairly
ad hoc way, or at least not too well explained or justified.  For
instance:

  * why are the "hop"s separated from the rest of the "path_set"? Why
    not *really* just use regular expressions over devices?  The
    design presented only allows:

    hop ::= . | dev | !dev | dev|dev

    under kleene star.  Why that restriction?

  * Why does concatenation not appear in the Figure 2? It appears in
  the examples.

  * Examples (1) and (2) (pg 4, in sec 2.2) but appear to have
    conjunctions  "(..., "exist >= 1") and (.., "exist >= 1")" and
    disjunctions over pairs path_sets and req-contexts.  However,
   this is not allowed by the syntax in Figure 2.

These problems may just be typos or they may be well-justified or 
easy-to-explain restrictions/extensions.  However, it is difficult to tell.  It does
not give the review confidence in the design.  (Please forgive me
if I'm missing something.  Perhaps other reviewers will be able to
correct me.)

One of the limitations of the language appears to be that one cannot
specify a "disjoint paths" requirement.  One can say that 2 paths from
A to B are required, but those 2 paths may share many links meaning if
one link fails there is no fault tolerance.  (The authors mention this
in their discussion section, which is useful---thank you.)

Regular languages are usually given a semantics by mapping the syntax
of regular expressions to sets of strings (the set of strings often
called the "language" of the regular expression).  It would be very
useful if the authors were able to give a semantics of their language
in this style.  Doing so may help readers understand how the
specification langauge works better.  The notion of "universes" was
a bit hard to follow/keep straight.  My intuition is that the language
would be give a semantics using sets of sets of strings rather than
just sets of strings.  Each set of strings being a universe.

I found section 2.4, the part on "backward, distributed counting" (pg 5-6)
difficult to follow.  I understand how to take the cross-product of
a graph and a regular expression (I think the best way to explain that
is probably via the property of the resulting structure --- that's
defined well on pg 6, in column 2 at the top though I wonder if that
intuition should come earlier).  However, I'm not sure exactly how
the resulting "DVNet" is combined with the dataplane at each step to
compute a count.  The text here never really says how it works.  It
simply mentions nodes "computing counts" in several places.  it does
give the example of C computing its mapping as "[P1,1]" but never
explains how it does so exactly (it mentions that C1 has only one
downstream neighbor, but W2 has one downstream neighbor in the
graph and has a count of 0).  For instance, I wondered why W2 had a
count of 0 in the picture.  I deduced with some work that this was
probably because W only forwards to C and not D.  A picture that
contained a node, its dataplane and the counts of its downstream
neighbors and show how to compute the count for the node given
those pieces of information in isolation would likely really help.

Very minor: Try not to use a citation as if it was a noun (many people
do this incorrectly ...). A citation should be viewed as annotation on
a sentence -- if you can remove the annotation and you still have a
valid English sentence then you have used the annotation/citation
correctly. For instance, I wondered why W2 

pg 3:  "Motivated by [8], we define ..." 

is incorrect.  Instead, write something like 
"Motivated by work on NetKAT [8], we define..." or 
"Motivated by Anderson et al [8], we define..."
etc.



Review #55B
===========================================================================

Overall merit
-------------
2. Weak reject (I think it should be rejected, but I am fine if others want
   to accept.)

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper suggests a distributed network verification algorithm where a centralized unit creates tasks for each of the network routers that are then computed in a distributed fashion (on the concrete dataplanes) by implementing a counting algorithm and message passing with the neighbours.

The chosen model allows both existential and universal branching in packet forwarding and the notion of trace essentially consists of all possible traces for each existential choice (ANY) that correspond to the same universe. The query language allows to express a constraint on the number of traces from a given source to a given destination, that satisfies a given regular constraint on the visited routers along the path. The paper's main contribution is the creation of a graph (product of the network with a DFA representing the contraint) that is distributed to all devices in the network that then perform (in a distributed way) counting and exachange the results with the neighbours. The experiments compare the performance of the approach agaist the tool APKeep on 4 networks (two of them with less than 20 devices).

Strengths
---------
- Timely idea of distributing computationally heavy tasks to the actual devices in the network.

- Interesting query langauge for expressing properties of traces in the different universises.

- The data plane focus that eliminates issues caused by imprecise translation from control plane to dataplane.

- Outperforms (on a limited number of experiments and in some aspects) another existing approach.

Weaknesses
----------
- The definitions are kept on semiformal level that make some terms (like e.g. traces) less precise.

- Also the exposition of the main algorithm is only semiformal and difficult to follow. I would appreciate to see a more formal pseudocode.

- No theorems of correctness are formulated/proved.

- Experimential evaluation is restricted to only 4 network topologies and the communication
overhead is excluded from the evaluation of experiments.

- Even though it is discussed what is the size of exchaged messages, the number of message exchanges is not measured and CPU load required for performing the computations on nodes is also ommitted.

- The main argument against the centralized solution (requirement of reliable connection and the single point of failure problem for collecting the dataplanes of all devices) is not really solved in the current approach as a centralized controller (scheduler) distributing tasks is still needed.

Comments for author
-------------------
- The introduction is repetitive, e.g. the contributions (on page 2 above overview) are repeated several times in the paper.

- Page 3, bullet 1: satisfy -> satisfying

- Use $\mathit{text}$ for text appearing in math mode.

- Instead of "multiplying" automata (several places) it is more common to use the product of automata.

- Line -4 above Section 2.4: "Such results is ..." -> "Such results are ..."

- Line +3 after Section 3.2: pacekt -> packet

- Description of the x and y-axis in figures on page 11 should be added.



Review #55C
===========================================================================

Overall merit
-------------
3. Weak accept (I think it should be accepted but I am fine if others want
   to reject.)

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
This paper explores the design of distributed dataplane verification, in which each switch verifies a local property on its dataplane using results propagated from downstream switches. This hop-by-hop verification across the network eventually converges to the desired verification result. The paper's experiments demonstrate it can be significantly faster than centralized verification.

Strengths
---------
A nice decomposition of global verification into a hop-by-hop computation within the network. I liked the subtleties in the composition of requirements for different and same destinations.

Weaknesses
----------
- The part about executing parts of the verification on individual switches seem a little oversold, or may need better motivation. It is not clear commodity switches are provisioned to accommodate this overhead.
- The paper could have quantified the overhead of performing the verification on a single switch to partially address this; it does not.
- The approach seems to be based on a misreading of the RCDC work from Azure.

Comments for author
-------------------
This is a nice piece of work, and I enjoyed the decomposition of the verification task into a staged decentralized verification. My main concerns, outlined above, have to do with the practicality and usefulness of this approach, as well as its robustness to failures.

"Azure [31] takes a first step along this direction by distributing verification to devices.": This seems to be a misleading description of that work. As far as I can tell, Azure does not perform verification on-device, but on a cloud service (see section 2.6.1). It decomposes global verification into per-device verification, but the (local) verification is itself performed on the cloud.

I haven't tracked all the work in this area, but I'm surprised you don't play up the generality/expressivity of your approach more. It seems like the existence and equivalence properties are a strict superset of that of any single prior work, especially with its extensions to multicast and anycast. If so, it would help to emphasize this aspect more.

"Because C1 only has one downstream neighbor D1, C1 checks the data plane of C,": Does it check the entire data plane of C? C1 is, in some sense, a projection of C (it does not have an outgoing link to an instance of W), hence the question.

I liked the extension to compound requirements for multiple regular expressions.

I didn't see a discussion of how failures are handled during the verification process. A link failure changes the topology, so likely changes the DVNet. Do you completely discard an existing verification operation and re-start it?

A related question is that, in some centralized approaches, the main challenge is obtaining a consistent global snapshot. It would help to make explicit how you handle this issue. Presumably, your data plane update handling does this, because it does not assume that neighbors need to see the same snapshot?

The Table 2 comparison seems to be apples-vs-oranges. Centralized verification doesn't necessarily mean single machine, right? You could scale APKeep by leveraging parallelism. Is there a reason you don't do this? Put another way, I could imagine a (logically centralized) computation that mimics what your computation does within the network (i.e., verifies each device separately), but applying parallelism. Such a computation would be as fast as DPDV (modulo the time to transfer the tables).

I was surprised you don't evaluate the CPU cost of doing the local verification on the network device. My impression is that router and switch CPUs are carefully provisioned, and any additional compute could delay critical operations (installing updates etc.). So, this aspect of DDPV needs significant validation before being considered practical. (The total/incremental verification times don't give a sense of how much compute is needed on a single device).



Review #55D
===========================================================================

Overall merit
-------------
2. Weak reject (I think it should be rejected, but I am fine if others want
   to accept.)

Reviewer expertise
------------------
1. No familiarity

Paper summary
-------------
This paper describes a distributed data plane verification (DDPV) system that
parallelizes the work of verifying the data plane among all the network
devices.  Safety checks are compiled into a set of localized computations and
a directed acyclic graph of network devices along whose links intermediate
results will be transmitted.  Experiments suggest that this enables fast
incremental checking of safety properties with low overhead.

Strengths
---------
The idea of distributing verification among the network devices is novel and
exciting.  Fast incremental checking and low overhead, on the order
demonstrated by experiments, are useful goals.  The presented approach
supports variety of checks.

Weaknesses
----------
The evaluation is rather unrealistic, as it doesn't run on network devices and
doesn't account for network delays.  The evaluation doesn't compare to RCDC,
an important comparison point from the recent literature that the authors
discuss at length.  The paper doesn't clearly describe the set of checks the
approach does and doesn't support.  Aside from the introduction, the paper is
poorly written.

Comments for author
-------------------
Thanks for your submission to NSDI!

I was very excited by your introduction section.  The introduction makes clear
that your approach is promising and novel, and that the problem it addresses
is important.  Unfortunately, though, the rest of the paper suggests your
research is not ready for publication yet, for various reasons I'll describe
below.  But I strongly encourage you to do the work to complete this research,
as I think it'll likely make a strong submission to a future instance of NSDI.

The most important thing I suggest you do is strengthen the evaluation, since
there are many dimensions in which the evaluation is lacking.  Most notably,
you need to evaluate the key element of your approach, which is the effect of
distributing the verification across network devices.  Currently, your
evaluation uses event-driven simulation, but this isn't as convincing as an
evaluation of a real implementation.  There are likely challenges to deploying
computation to resource-limited network devices, and these aren't reflected in
your evaluation.  For instance, the speed at which network devices can perform
arbitrary computation may be substantially less than that of a centralized
component using server-class CPUs, and algorithms implemented in P4 will have
different performance than if implemented in Java.  You're proposing a
dramatic rearchitecting of the substrate to run verification on, so to
convince the reader that this is feasible you should evaluate as close to a
real deployment of it as you can.

Another way I strongly suggest you strengthen the evaluation is to also
compare to RCDC, not just APKeep.  RCDC is obviously a close competitor to
your approach, and appears in the recent literature.  Furthermore, you're
clearly inspired by it, having mentioned it often in your submission.  RCDC
can't support the breadth of the checks you can, but you can still evaluate it
on those checks that both your systems support.  RCDC is an interesting point
in the design space because while the verification algorithm is distributed,
it's achieved through a centralized mechanism.  The central component
periodically downloads FIB information from a network device and checks it,
rather than leaving the checking to the device itself.  It's vital that you
demonstrate your approach is superior, or else adjust your architecture to use
a more RCDC-like approach.

A third suggestion for improving the evaluation is to model all components of
the latency.  You're "excluding the network transmission and propagation
delays" and you "believe this is fair", but I'm not convinced of this.  One of
the major costs of your approach is that you transmit data across the network,
so it's important to fully account for this.  I suggest you just not do this
exclusion, and thereby make your results more realistic.

Another element that I think would dramatically improve your paper is to
clearly delineate which properties you can and can't verify with your
approach.  You do so briefly, vaguely, and late in the paper, which is a good
start: "DDPV currently only supports 'single-path' requirements, i.e.,
requirements specifying each trace should satisfy certain patterns...."  I
suggest devoting much more space to this, and putting it much earlier in the
paper.  Also, I suggest being more complete in your description of
limitations, because I suspect that there are 'single-path' requirements that
your system can't efficiently handle.  For instance, I don't know if DDPV can
currently efficiently support checking the condition "All paths must be loop
free".  (You do support the notion of loop freedom, but as far as I can tell
that's just to restrict checks to loop-free paths.)

I also suggest you put much more effort into making your paper easier to read.
The introduction is extremely well written, but the writing quality of
sections 2 and later are dramatically worse.  It took me a couple of readings
of the paper to understand several parts of it, so I think it would be useful
to better tune the order in which you present information.  Also, the grammar
is quite bad, and there are many typos, including in the descriptions of
algorithms.  These make the paper much more difficult to read than it should
be.

One thing I still don't understand, even after reading your paper twice, is
when the "equivalence" requirement would be useful.  You define this as
"whether the union of all universes of p equals to the complete set of traces
defined by certain patterns".  I can see why you might want the union of all
universes of p to be a *subset* of a given set of patterns, for checks of the
form "packets should never follow paths that look like <pattern>".  But that
would fall under "existence" given that "a certain number" includes "must be
0".  I don't see when it would be useful for the union across all universes to
be *exactly* a given set of patterns.

The examples you give of "equivalence" requirements don't make sense as
equivalence requirements to me.  One example you give is shortest-path
reachability, but to me this seems like it could be expressed as an existence
requirement as "paths longer than the shortest possible must occur exactly
zero times".  You also talk about fault tolerance requirements, but that can
be expressed as "for each source and destination and potential failed
intermediate devices, there must *exist at least one* path from that source to
that destination that bypasses all those devices".  Your later concrete
example of "(srcIP = 10.0.1.0/24 and dstIP = 10.0.2.0/24, [S], SD|S.D|S..D,
“equal”)" also doesn't make sense to me.  This could only pass an equality
check if it was possible for a packet to go directly from S to D.  But,
intuitively, it seems like a network should be able to satisfy your
requirement of "must reach D in less than 4 hops" even if S and D aren't
directly connected.

You describe the data structure you use for aggregating counts as a vector of
counts, one per universe.  I suggest you use "set" instead of "vector" here,
to allay confusion.  The word "vector" implies that the order matters somehow,
but it doesn't.  Not only would this make the data structure easier to
understand, it would make it easier to define the operations on that data
structure; for instance, there would be no need to use "unique".

## Detailed comments

 * Page 2 (Introduction): "e.g., [43, 49])" -- Don't use citations as nouns

 * Page 3 (Basic Concepts): "its actual set of traces equals to exactly one
   universe" -- This wording is quite difficult to understand, so I suggest
   rewording it.

 * Page 4 (Architecture):
   > A DVNet compactly represents all paths in the network that are allowed by
   > the requirement.

   I don't understand why you don't also have to represent paths in the
   network that *aren't* allowed by the requirement.  If you don't measure
   along those paths, you can't know whether you're correctly excluding those
   paths.  For instance, if you're only allowing paths of length 4 or less,
   then why don't you have to measure *every* path, not just the ones of
   length 4 or less, to make sure you don't have a path of length 5 or more?

 * Page 7 (From Verification to Distributed Counting): "i[0] from B1 and [1]"
   -- I believe the 'i' here is extraneous.

 * Page 7 (From Verification to Distributed Counting): "z = y + z" -- You mean
   x + y, not y + z.  You also misname x as z later.

 * Page 7 (From Verification to Distributed Counting):
   > If the count_exp is == N, u needs to send the first min(|cu|, 2) smallest elements in cu.

   I don't understand why this holds.  Please provide more explanation.

 * Page 8 (Compound requirements):
   > no any two Di, D j should co-exist in a path, and multiplies the
   > resulting regular expression with the new topology to generate one single
   > DVNet.

   The poor grammar here makes this tricky point very difficult to understand.

 * Page 8 (Compound requirements):
   > by letting each device treats all its actions forwarding to D as forwarding to all Dis.

   Suppose some device has any ANY rule sending to C and D.  You'll presumably
   need to change this to "ANY OF (C or (ALL OF D1, D2, D3))".  Given that
   you're going to need nodes that have such ANY/ALL combinations, you should
   discuss how your aggregation equations work for such combinations.

 * Page 10 (Implementation):
   > an LEC builder that monitors the data plane of the device

   "Monitors the data plane" makes it sound like it's doing line-rate packet
   inspection.  I suggest using clearer language that conveys it just needs to
   monitor changes to the data-plane rules.

 * Page 10 (Evaluation Setup):
   > we evaluate common DPV requirements including loop-freeness, blackhole freeness, and all-pair reachability.

   You should provide a table listing all the properties you verified, and
   providing the DDPV for each of them (packet_space, ingress_set, path_set,
   req_context).

 * Page 11 (Results: Burst Update): "Figure 9: The incremental verification
   time (microseconds)." -- There's a worringly high tail here where DDPV is
   over an order of magnitude slower than APKeep.  You should discuss this
   limitation in the paper.  Or, better yet, fix the underlying cause.

 * Page 11 (Results: Overhead):
   > This is because in these experiments, we disable the suppress option of
   > the DV protocol to send CIBOut for every incoming UPDATE message.

   You should explain why you do this.  You shouldn't unjustifiably change
   your code just for one type of experiment.

 * Page 11 (Results: Overhead):
   > As such, it is feasible to deploy DDPV on commodity network devices.

   It would be better to make this point by actually doing so.

 * Page 12 (Discussion):
   > only supports "single-path" requirements, i.e., requirements specifying
   > each trace should satisfy certain patterns. It cannot verify "multi-path"
   > requirements, e.g., node-disjoint / link-disjoint paths.

   Be more precise with describing your system's limitations.


## Nits

 * Page 2 (Introduction): "achieves substantial scalability than" ->
   achieves substantially more scalability than

 * Page 2 (Introduction): "incurring litter overhead" -> little

 * Page 6 (From Verification to Distributed Counting): "pacekt_space" ->
   packet_space

 * Page 8 (Compound requirements): "one may be attempted to handle" -> tempted

 * Page 8 (Information Storage): "Binary Decision Diagram (BDD [15]" --
   Missing closing parenthesis

 * Page 9 (Message Format and Handling): "we stripe out their action and" -> strip



Review #55E
===========================================================================

Overall merit
-------------
2. Weak reject (I think it should be rejected, but I am fine if others want
   to accept.)

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This paper introduces a new distributed data plane verification (DDPV)
framework.  To overcome the scalability limitations of centralized
verification, DDPV decomposes the problem into tasks that are run on
network devices.  DDPV allows for incremental updates and outperforms
APNet, a previous system for centralized verification, in experiments

Strengths
---------
This paper is on an important problem and seems to have novel
contributions that advance the state-of-the-art.

The language is thoroughly specified and seems to be reasonable and
expressive.

Weaknesses
----------
The biggest limitation of DDPV is that it does not achieve its goal of
reduced incremental computation time on some topologies (Figure 9).

One limitation of this paper is that it models switches as a single
forwarding table.  This implies that DDPV is best suited for traditional
switches and not P4 PISA/RMT switches.

The types of properties that DDPV verifies are somewhat simple.

In practice, switch control planes may be overloaded.  Requiring
on-device verifiers could exacerbate this problem.  

A weakness of this paper the evaluation in this paper is somewhat
limited in its scope.  For example, this paper does not have an
implementation that runs on physical switches.

Comments for author
-------------------
Thank you for submitting this paper to NSDI '22.

The distributed decomposition of network property verification is novel.
However, this seems useful for scenarios other than performing
per-device local verification.  For example, many end-hosts could
cooperate on reading and verifying properties for different islands of
switches as well.  This paper would be improved if it discussed this
option in more detail.

The design and operation of the simulator should be described in more
detail.

Detailed feedback:
- The introduction would be improved if it described in more detail
  exactly what types of requirements and assumptions are being made for
  the tasks that are being run on network devices.  For example, whether
  this runs on the control plane or data plane should be made clear.

- The word "we" in the start of sentences for bullet points in the intro
  should be capitalized.

- An example of how big "huge" is should be given for this sentence in
  Section 3.2: "The counting result vector c u can be huge due to ANY
  -type actions at devices."

- Section 5.2 should describe how many hosts there are in the fat tree
  topology.

